Local gluing classification and bulk-locked clock rings for $\mathbb{Z}_N$ models on a Klein bottle

We classify local reflection gluings of the $\mathbb{Z}_N$ plaquette model on lattice Klein bottles and solve the obstructed literal seam. Within the monomial far-corner ansatz, all commuting gluings form a family labelled by a unit $u$ of $\mathbb{Z}_N$. They exist for every $N$ at even seam length and, at odd length, exactly when $-1$ is a square modulo $N$. We determine the anyon transport, including exchange seams with $P^2=C$ for charge conjugation $C$, and the relation phases that distinguish an unfrustrated code from a commuting but frustrated Hamiltonian. For the literal gluing, the $2L_x$ noncommuting plaquettes form self-dual clock rings whose sectors are locked by the bulk. This gives an exact reduction of the spectrum to clock-ring spectra, closed-form ring ground energies for $N=2,4$, and a closed-form ground-state degeneracy. We further determine twisted-coefficient homology on the stated surface domains and compare it with logical modules on registered lattice grids; composite dimensions need not give squares of cyclic groups. Dressed-isometry gates and monodromy are reported with their finite-grid scope. Finally, the qudit Gottesman--Knill theorem bounds the computational interpretation: Clifford deformations and Weyl measurements with stabilizer inputs and no external magic states cannot supply a non-stabilizer resource. Charge-conjugation measurements that do supply such states lie outside this operation model. The new results concern explicit seam classification, phase-sensitive consistency and bulk-locked spectra, not a new general no-go theorem or a universal computing architecture.

==> LICENSE.txt <==
Copyright 2026 Junhao (Eigen) Wang.

Original manuscript text, figures and documentation: CC BY 4.0
https://creativecommons.org/licenses/by/4.0/
https://creativecommons.org/licenses/by/4.0/legalcode.en

Original compiler compatibility code: MIT, as stated in the ancillary companion's
LICENSE-CODE-MIT.txt. Original scientific code and data in anc/ are licensed by
file category as described in that companion's LICENSE_SCOPE.json.

EXCEPTION: unsrtnat-init.bst is the renamed, modified natbib bibliography style
by Patrick W. Daly. Its original copyright and LaTeX Project Public License
(version 1 or later) notice are preserved at its top. The modification abbreviates
first names to initials; the author's MIT/CC BY grants do not replace the LPPL.
LPPL: https://www.latex-project.org/lppl/

Bibliographic metadata and attributed quotations do not transfer ownership of
the cited works. Third-party dependencies and fonts are not bundled.


==> README.txt <==
Paper E preprint source, prepared 13 November 2026

Top-level TeX file: main.tex
Compiler: pdfLaTeX, with shell escape disabled.
Use the supplied main.bbl, or regenerate it with BibTeX and the included references.bib and unsrtnat-init.bst.

Local build:
  pdflatex -no-shell-escape main.tex
  bibtex main
  pdflatex -no-shell-escape main.tex
  pdflatex -no-shell-escape main.tex
  pdflatex -no-shell-escape main.tex

Four figure PDFs are in figs/. Scientific reproduction material is in anc/.
No whole-manuscript PDF, private metadata or build log is included in this source archive.
Historical scientific review records are contained only inside the ancillary companion.
There is one top-level TeX document; allow the arXiv submission interface to generate its 00README configuration.
Local version v0.6 is a manuscript-preparation identifier, not an assigned arXiv version.
No arXiv submission or public repository upload has been made in this preparation.

The local final PDF was compiled from a fresh extraction with Tectonic 0.17.0.
compiler_compat.tex selects scalable font designs only under XeTeX/Tectonic;
pdfLaTeX uses its normal font setup. arXiv server compilation remains a separate
check and can differ in line breaks from the locally rendered PDF.
The source bundle includes all TeX/BibTeX/figure inputs. See LICENSE.txt.

